Performance analysis of electronic structure codes on HPC systems: A case study of SIESTA

We report on scaling and timing tests of the SIESTA electronic structure code for ab initio molecular dynamics simulations using density-functional theory. The tests are performed on six large-scale supercomputers belonging to the PRACE Tier-0 network with four different architectures: Cray XE6, IBM BlueGene/Q, BullX, and IBM iDataPlex. We employ a systematic strategy for simultaneously testing weak and strong scaling, and propose a measure which is independent of the range of number of cores on which the tests are performed to quantify strong scaling efficiency as a function of simulation size. We find an increase in efficiency with simulation size for all machines, with a qualitatively different curve depending on the supercomputer topology, and discuss the connection of this functional form with weak scaling behaviour. We also analyze the absolute timings obtained in our tests, showing the range of system sizes and cores favourable for different machines. Our results can be employed as a guide both for running SIESTA on parallel architectures, and for executing similar scaling tests of other electronic structure codes.

==> Code_S1.txt <==
#!/bin/bash

# arXiv:1402.1120 [physics.comp-ph]
#
# Supporting Information for:
# Performance analysis of electronic structure codes on HPC systems: A case study of SIESTA
# Fabiano Corsetti
#
# This script provides a quick estimate of the walltime needed to run SIESTA on a modern HPC system.
# To use it, simply fill in the details of your simulation and select the architecture which is most
# similar to the one you are planning to run on. Run as:
#
# sh ./Code_S1.txt <Na> <Nopa> <NMD> <NSCFpMD> <supercomputer> <write_svg> <gnuplot_path>
#
# where: <Na>            = number of atoms/molecules
#        <Nopa>          = number of orbitals per atom/molecule
#        <NMD>           = number of MD steps
#        <NSCFpMD>       = number of SCF iterations per MD step
#        <supercomputer> = 1 (Hermit, Cray XE6, 2.3 GHz cores)
#                          2 (JUQUEEN, IBM BlueGene/Q, 1.6 GHz cores)
#                          3 (FERMI, IBM BlueGene/Q, 1.6 GHz cores)
#                          4 (Curie, BullX, 2.7 GHz cores)
#                          5 (SuperMUC, IBM iDataPlex, 2.7 GHz cores)
#                          6 (MareNostrum, IBM iDataPlex, 2.6 GHz cores)
#        <write_svg>     = 0 (plot output in the default gnuplot terminal, usually x11)
#                          1 (save output as an SVG file)
#        <gnuplot_path>  = path to gnuplot executable (optional)
#
# To reproduce data shown in the paper, use the following options:
#   <Na>      = number of water molecules
#   <Nopa>    = 23
#   <NMD>     =  1
#   <NSCFpMD> = 13
#
# A few important things to note:
#
# * The results are for Gamma-point simulations using SIESTA's default diagonalization solver. They
#   are based on timing tests performed using the system's native compilers and optimized libraries
#   (most importantly, BLAS).
# * The estimates provided are very rough. This has to be the case, since in reality there are very
#   many factors (both predictable and unpredictable) that affect performance.
# * The y-axis of the output plot is fixed to a sensible range. If your simulation is estimated to
#   take less than 6 minutes or more than ?1 year, you will not see any trendline, and a warning
#   message will be printed.
# * Memory requirement estimates per core between 1 and 16 GB are also shown (when in range) by
#   labelled horizontal lines; these are calculated for SIESTA's default options, and should be taken
#   as lower bound estimates.

args=("$@")

echo "| Siestimator"
echo "| http://departments.icmab.es/leem/siesta/siestimator/"
echo "| Fabiano Corsetti, January 2014"
echo "| f.corsetti {at} nanogune.eu"

print_help=F
if [ -z ${args[0]} ]; then
  print_help=T
elif ! [ ${args[0]} -eq ${args[0]} >& /dev/null ]; then
  print_help=T
elif [ ${args[0]} -le 0 ]; then
  print_help=T
fi
if [ -z ${args[1]} ]; then
  print_help=T
elif ! [ ${args[1]} -eq ${args[1]} >& /dev/null ]; then
  print_help=T
elif [ ${args[1]} -le 0 ]; then
  print_help=T
fi
if [ -z ${args[2]} ]; then
  print_help=T
elif ! [ ${args[2]} -eq ${args[2]} >& /dev/null ]; then
  print_help=T
elif [ ${args[2]} -le 0 ]; then
  print_help=T
fi
if [ -z ${args[3]} ]; then
  print_help=T
elif ! [ ${args[3]} -eq ${args[3]} >& /dev/null ]; then
  print_help=T
elif [ ${args[3]} -le 0 ]; then
  print_help=T
fi
if [ -z ${args[4]} ]; then
  print_help=T
elif ! [ ${args[4]} -eq ${args[4]} >& /dev/null ]; then
  print_help=T
elif [ ${args[4]} -le 0 ] || [ ${args[4]} -ge 7 ]; then
  print_help=T
fi
if [ -z ${args[5]} ]; then
  print_help=T
elif ! [ ${args[5]} -eq ${args[5]} >& /dev/null ]; then
  print_help=T
elif [ ${args[5]} -le -1 ] || [ ${args[5]} -ge 2 ]; then
  print_help=T
fi

if [ $print_help == "T" ]; then

echo
echo "ERROR! Please check your input parameters again."

else

Na=${args[0]}
Nopa=${args[1]}
NMD=${args[2]}
NSCFpMD=${args[3]}
case ${args[4]} in
  1) supercomputer=Hermit;;
  2) supercomputer=JUQUEEN;;
  3) supercomputer=FERMI;;
  4) supercomputer=Curie;;
  5) supercomputer=SuperMUC;;
  6) supercomputer=MareNostrum;;
esac
write_svg=${args[5]}
if ! [ -z ${args[6]} ]; then
  case ${args[6]} in
    */) gnuplot_path=${args[6]} ;;
    *)  gnuplot_path=${args[6]}/;;
  esac
fi

echo
echo "Number of atoms/molecules:            " $Na
echo "Number of orbitals per atom/molecule: " $Nopa
echo "Number of MD steps:                   " $NMD
echo "Number of SCF iterations per MD step: " $NSCFpMD
echo "System:                               " $supercomputer

if  [ $supercomputer == "Hermit" ]; then
  paralpha=0.000460531/13.0
  parA=8.23541
  parB=-2.56592
  parC=0.0564202
  parZ=33
elif [ $supercomputer == "JUQUEEN" ]; then
  paralpha=0.003712490/13.0
  parA=5.10626
  parB=-1.81856
  parC=0.0173343
  parZ=18
elif [ $supercomputer == "FERMI" ]; then
  paralpha=0.004072090/13.0
  parA=5.10626
  parB=-1.81856
  parC=0.0173343
  parZ=18
elif [ $supercomputer == "Curie" ]; then
  paralpha=0.000125738/13.0
  parA=17.9861
  parB=-5.14527
  parC=0.26087
  parZ=94
elif [ $supercomputer == "SuperMUC" ]; then
  paralpha=0.000247758/13.0
  parA=11.4112
  parB=-3.83917
  parC=0.192774
  parZ=38
elif [ $supercomputer == "MareNostrum" ]; then
  paralpha=0.0000575968/13.0
  parA=20.0705
  parB=-4.63283
  parC=0.177184
  parZ=241
fi

cat << EOF | ${gnuplot_path}gnuplot -persist
reset
set size 0.9,1.0

if ($write_svg==1) set term svg dash
if ($write_svg==1) set output "siestimator_output.svg"

S(Nm,A,B,C,Z)= Nm<Z? 1: exp(A)*(Nm**B)*(exp(log(Nm)**2)**C)
t(Nc,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)=alpha*NMD*NSCFpMD*(Nm**3)*(1.0+S(Nm,A,B,C,Z)*(Nc-1))/Nc

Na=$Na
Nopa=$Nopa
NMD=$NMD
NSCFpMD=$NSCFpMD

alpha=$paralpha
A=$parA
B=$parB
C=$parC
Z=$parZ

Nm=Na*Nopa/23.0

set title '${Na}x${Nopa} orbitals, ${NMD}x${NSCFpMD} SCF iterations, ${supercomputer}'
set logscale
set xlabel 'Number of cores'
set xtics('1' 1, '' 2, '' 3, '' 4, '' 5, '' 6, '' 7, \
          '8' 8, '' 16, '' 24, '' 32, '' 40, '' 48, '' 56, \
          '64' 64, '' 128, '' 192, '' 256, '' 320, '' 384, '' 448, \
          '512' 512, '' 1024, '' 1536, '' 2048, '' 2560, '' 3072, '' 3584, \
          '4096' 4096, '' 8192, '' 12288, '' 16384, '' 20480, '' 24576, '' 28672, \
          '32768' 32768)
set xrange[1:32768]
set ylabel 'Time estimate (hours)'
set ytics('0.1' 0.1, '' 0.2, '' 0.3, '' 0.4, '' 0.5, '' 0.6, '' 0.7, '' 0.8, '' 0.9, \
          '1' 1, '' 2, '' 3, '' 4, '' 5, '' 6, '' 7, '' 8, '' 9, \
          '10' 10, '' 20, '' 30, '' 40, '' 50, '' 60, '' 70, '' 80, '' 90, \
          '100' 100, '' 200, '' 300, '' 400, '' 500, '' 600, '' 700, '' 800, '' 900, \
          '1000' 1000, '' 2000, '' 3000, '' 4000, '' 5000, '' 6000, '' 7000, '' 8000, '' 9000, \
          '10000' 10000)
set yrange[0.1:10000]
set grid lt 1 lc rgb '#cccccc'

set label 1 '1 year'   at 1.2*32768,8760 left
set label 2 '6 months' at 1.2*32768,4380 left
set label 3 '1 month'  at 1.2*32768,730  left
set label 4 '1 week'   at 1.2*32768,168  left
set label 5 '1 day'    at 1.2*32768,24   left
set label 6 '12 hours' at 1.2*32768,12   left
set label 7 '6 hours'  at 1.2*32768,6    left
if ((t(1,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0<0.1)   && (t(32768,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0<0.1))   set label 8 'The simulation is too small! Please increase problem size.' at sqrt(8.0)*64,sqrt(10.0)*10 center
if ((t(1,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0>10000) && (t(32768,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0>10000)) set label 8 'The simulation is too large! Please reduce problem size.'   at sqrt(8.0)*64,sqrt(10.0)*10 center

nomem=0
if ((t(1,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0<0.1)   && (t(32768,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0<0.1))   nomem=1
if ((t(1,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0>10000) && (t(32768,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0>10000)) nomem=1

Mb=(10.0*(23.0*Nm)**2)*8.0/(1000.0**3)
if ((nomem<0.5) && (Mb/1.0>1.0)  && (Mb/1.0<32768))  set arrow 1 from Mb/1.0,0.1  to Mb/1.0,10000  nohead lt 4
if ((nomem<0.5) && (Mb/2.0>1.0)  && (Mb/2.0<32768))  set arrow 2 from Mb/2.0,0.1  to Mb/2.0,10000  nohead lt 4
if ((nomem<0.5) && (Mb/4.0>1.0)  && (Mb/4.0<32768))  set arrow 3 from Mb/4.0,0.1  to Mb/4.0,10000  nohead lt 4
if ((nomem<0.5) && (Mb/8.0>1.0)  && (Mb/8.0<32768))  set arrow 4 from Mb/8.0,0.1  to Mb/8.0,10000  nohead lt 4
if ((nomem<0.5) && (Mb/16.0>1.0) && (Mb/16.0<32768)) set arrow 5 from Mb/16.0,0.1 to Mb/16.0,10000 nohead lt 4
if ((nomem<0.5) && (Mb/1.0>1.2)  && (1.8*Mb/1.0<32768))  set label  9 ' 1 GB/core' at sqrt(1.5)*Mb/1.0,7000  right rotate by 90 font '$GNUPLOT_DEFAULT_GDFONT, 10'
if ((nomem<0.5) && (Mb/2.0>1.2)  && (1.8*Mb/2.0<32768))  set label 10 ' 2 GB/core' at sqrt(1.5)*Mb/2.0,7000  right rotate by 90 font '$GNUPLOT_DEFAULT_GDFONT, 10'
if ((nomem<0.5) && (Mb/4.0>1.2)  && (1.8*Mb/4.0<32768))  set label 11 ' 4 GB/core' at sqrt(1.5)*Mb/4.0,7000  right rotate by 90 font '$GNUPLOT_DEFAULT_GDFONT, 10'
if ((nomem<0.5) && (Mb/8.0>1.2)  && (1.8*Mb/8.0<32768))  set label 12 ' 8 GB/core' at sqrt(1.5)*Mb/8.0,7000  right rotate by 90 font '$GNUPLOT_DEFAULT_GDFONT, 10'
if ((nomem<0.5) && (Mb/16.0>1.2) && (1.8*Mb/16.0<32768)) set label 13 '16 GB/core' at sqrt(1.5)*Mb/16.0,7000 right rotate by 90 font '$GNUPLOT_DEFAULT_GDFONT, 10'

p    6 lt 2 ti '', \
    12 lt 2 ti '', \
    24 lt 2 ti '', \
   168 lt 2 ti '', \
   730 lt 2 ti '', \
  4380 lt 2 ti '', \
  8760 lt 2 ti '', \
  t(x,Nm,NMD,NSCFpMD,alpha,A,B,C,Z)/3600.0 lt 1 ti ''
EOF

if [ $write_svg -eq 1 ]; then
  echo
  echo "Output written to siestimator_output.svg"
fi

fi
